Learning Frames from Text with an Unsupervised Latent Variable Model

We develop a probabilistic latent-variable model to discover semantic frames---types of events and their participants---from corpora. We present a Dirichlet-multinomial model in which frames are latent categories that explain the linking of verb-subject-object triples, given document-level sparsity. We analyze what the model learns, and compare it to FrameNet, noting it learns some novel and interesting frames. This document also contains a discussion of inference issues, including concentration parameter learning; and a small-scale error analysis of syntactic parsing accuracy.

==> emore/multitable.allrows.tsv <==
Change pos.~on a scale	10	10	\textbf{57}	\textbf{49}	18	\textbf{32}	\textbf{37}
Statement	11		\textbf{31}	\textbf{26}	\textbf{34}	\textbf{26}	\textbf{28}
Cause chg. of pos.~on scl.	14	13	18	\textbf{26}		11	12
Body movement	18	15	10		12	14	\textbf{21}
Awareness		\textbf{27}		11		16	15
Motion directional			\textbf{23}	18		14	13
Appearance	14	17	10			14	14
Becoming	15	12		10		13	16
Evidence				12		20	19
Arriving		13		11		12	\textbf{21}
Causation		14		\textbf{22}		12	10
Using	18	20		16			
Path shape			15	16		16	12
Getting				13		18	15
Cause harm	14				11	15	16
Self motion	10				13	12	15
Motion			13	16			14
Request						\textbf{21}	18
Change posture		12	10				12
Becoming aware	10	11		12		11	12
Coming to be	18			12		12	
Cause change		10		14		11	15
Manipulation		10			13	12	13
Ingest substance	11	12					11
Compliance						18	17
Coming to believe				16		11	10
Perception experience	13			12		11	
Departing	14					11	
Removing						13	12
Contingency		16					15
Cotheme				16		10	13
Bringing				12		13	10
Categorization		14		11			
Topic				10		14	15
Placing					10	12	10
Communicate categ'n				13		12	10
Reveal secret	15					12	12
Activity start				11		16	
Text creation						\textbf{22}	
Expectation		11		10			
Experience bodily harm	11					10	
Cause motion	11						
Leadership		14		10			10
Experiencer obj					11	17	12
Cause expansion	13			15			
Posture	10					10	11
Perception active						10	10
Birth			11	10			10
Cooking creation				14		10	
Activity stop	16						11
Traversing							11
Giving						12	11
Ride vehicle							18
Building			13	12			
Contacting						14	11
Filling						10	
Killing						\textbf{20}	15
Telling						16	16
Cause impact							
Reasoning				12		11	
Grasp		11		10			
Ingestion							11
Forming relationships	16						10
Cause to move in place		15		10			
Encoding		18		13			
Cause to fragment	10						
Differentiation		11		13			
Judgment communication						10	
Attack				13			
Commitment				12			
Cure	10			11			
Cause to amalgamate				12			
Avoiding						12	
Seeking							15
Education teaching		11		10			
Fluidic motion							
Attempt suasion						11	
Impact							
Name conferral							\textbf{20}
Moving in place		14		10			
Sending				11			
Hindering						17	
Grant permission				11			
Judgment							14
Adorning							
Prevarication							
Scrutiny							
Experiencer focus						11	10
Arranging				14			
Attaching							10
Expressing publicly				12			
Light movement	10						
Cogitation							
Residence							
Setting fire	16						
Questioning							
Compatibility							
Theft							
Eclipse							
Coming up with							
Processing materials				10			
Location of light							
Death							
Assessing							
Grooming							
Feigning							
Communication response							
Achieving first							
Desiring							
Inchoative attaching						12	
Mass motion							
Amalgamation							
Cause temperature change				12			
Reading							
Operate vehicle							
Arrest				12			
Quarreling							
Assistance						10	
Duplication							
Beat opponent							
Hostile encounter							
Communication noise							
Communication manner							
Chatting							
Thwarting							
Quitting a place							
Make noise							
Friction		18					
Closure				10			
Emptying							
Separating							
Judgment direct address							
Emotion heat							
Destroying							
Rite							
Grinding							
Apply heat							12
Perception body							
Complaining							
Change of leadership							
Daring							
Preserving							
Cause chg. of consistency							
Manipulate into doing							10
Travel							
Change of consistency							
Cutting							
Cause chg. of phase							
Rejuvenation							
Inspecting							
Gesture							
Motion noise							
Making faces							
Omen							
Surpassing							
Cause fluidic motion							
Change of phase							
Sleep							
Personal relationship							
Reshaping							
Scouring							
Absorb heat							
Communication means							
Precipitation							
Cause to be wet							
Breathing							
Emitting							
Cause to make noise							
Excreting							
Rotting							
Required event							


==> emore/multitable.header.tsv <==
FN frame	\rotatebox{90}{BrownPTB (100)}	\rotatebox{90}{BrownPTB (400)}	\rotatebox{90}{WSJPTB (100)}	\rotatebox{90}{WSJPTB (400)}	\rotatebox{90}{CrimeNYT (100)}	\rotatebox{90}{CrimeNYT (400)}	\rotatebox{90}{UnifNYT (400)}

